On Chernoff Lower-Bound of Outage Threshold for Non-Central $\chi^2$-Distributed MIMO Beamforming Gain

The cumulative distribution function (CDF) of a non-central $\chi^2$-distributed random variable (RV) is often used when measuring the outage probability of communication systems. For adaptive transmitters, it is important but mathematically challenging to determine the outage threshold for an extreme target outage probability (e.g., $10^{-5}$ or less). This motivates us to investigate lower bounds of the outage threshold, and it is found that the one derived from the Chernoff inequality (named Cher-LB) is the most {effective} lower bound. The Cher-LB is then employed to predict the multi-antenna transmitter beamforming-gain in ultra-reliable and low-latency communication, concerning the first-order Markov time-varying channel. It is exhibited that, with the proposed Cher-LB, pessimistic prediction of the beamforming gain is made sufficiently accurate for guaranteed reliability as well as the transmit-energy efficiency.

==> figure/MIMO/powerCostCher_N2.txt <==
4.61875
3.426602
2.928334
2.64859
2.468575
2.340315
2.24475
2.169397
2.108078


==> figure/MIMO/powerCostCher_N4.txt <==
3.5934
2.963785
2.649494
2.454204
2.321773
2.22435
2.148359
2.087868
2.038606


==> figure/MIMO/powerCostExact_N2.txt <==
1.320726
1.321
1.320815
1.320776
1.320926
1.320911
1.321062
1.320887
1.320736


==> figure/MIMO/powerCostExact_N4.txt <==
1.129908
1.188101
1.219131
1.238287
1.251681
1.261205
1.268248
1.274173
1.278688


==> figure/MIMO/v2MIMOFig1_Axis_M1000N2v20.txt <==
0.551244
0.5535623
0.5558805
0.5581989
0.5605172
0.5628355
0.5651538
0.5674721
0.5697904
0.5721087
0.574427
0.5767453
0.5790636
0.5813819
0.5837002
0.5860185
0.5883368
0.5906551
0.5929734
0.5952917
0.5976101
0.5999283
0.6022466
0.604565
0.6068833
0.6092016
0.6115199
0.6138382
0.6161565
0.6184748
0.6207931
0.6231114
0.6254297
0.627748
0.6300663
0.6323846
0.6347029
0.6370212
0.6393395
0.6416578
0.6439761
0.6462944
0.6486127
0.6509311
0.6532493
0.6555676
0.6578859
0.6602042
0.6625226
0.6648409
0.6671591
0.6694775
0.6717958
0.674114
0.6764324
0.6787507
0.681069
0.6833873
0.6857056
0.6880239
0.6903422
0.6926605
0.6949788
0.6972971
0.6996154
0.7019337
0.704252
0.7065703
0.7088886
0.7112069
0.7135252
0.7158436
0.7181618
0.7204801
0.7227985
0.7251167
0.7274351
0.7297534
0.7320716
0.73439
0.7367083
0.7390265
0.7413449
0.7436632
0.7459815
0.7482998
0.7506181
0.7529364
0.7552547
0.757573
0.7598913
0.7622097
0.7645279
0.7668462
0.7691646
0.7714828
0.7738011
0.7761195
0.7784377
0.7807561


==> figure/MIMO/v2MIMOFig1_Axis_M1000N4v20.txt <==
0.547244
0.5495421
0.5518401
0.5541382
0.5564364
0.5587345
0.5610325
0.5633307
0.5656288
0.5679269
0.570225
0.5725231
0.5748212
0.5771193
0.5794173
0.5817155
0.5840136
0.5863117
0.5886098
0.5909079
0.593206
0.5955041
0.5978022
0.6001003
0.6023984
0.6046965
0.6069946
0.6092927
0.6115908
0.6138889
0.616187
0.6184851
0.6207832
0.6230813
0.6253794
0.6276775
0.6299756
0.6322737
0.6345718
0.6368699
0.639168
0.6414661
0.6437642
0.6460623
0.6483604
0.6506585
0.6529566
0.6552547
0.6575528
0.659851
0.662149
0.6644471
0.6667452
0.6690433
0.6713414
0.6736395
0.6759377
0.6782358
0.6805338
0.6828319
0.6851301
0.6874281
0.6897262
0.6920244
0.6943225
0.6966206
0.6989186
0.7012168
0.7035149
0.7058129
0.708111
0.7104092
0.7127073
0.7150054
0.7173035
0.7196016
0.7218997
0.7241977
0.7264959
0.728794
0.7310921
0.7333902
0.7356883
0.7379864
0.7402845
0.7425826
0.7448807
0.7471788
0.7494769
0.751775
0.7540731
0.7563712
0.7586693
0.7609674
0.7632655
0.7655636
0.7678617
0.7701598
0.7724579
0.774756


==> figure/MIMO/v2MIMOFig1_Axis_M20N2v20.txt <==
-0.006522127
0.004371025
0.01526418
0.02615733
0.03705048
0.04794363
0.05883679
0.06972994
0.08062309
0.09151625
0.1024094
0.1133025
0.1241957
0.1350888
0.145982
0.1568751
0.1677683
0.1786615
0.1895546
0.2004478
0.2113409
0.2222341
0.2331272
0.2440204
0.2549135
0.2658067
0.2766998
0.287593
0.2984861
0.3093793
0.3202724
0.3311656
0.3420587
0.3529519
0.3638451
0.3747382
0.3856314
0.3965245
0.4074177
0.4183108
0.429204
0.4400971
0.4509903
0.4618835
0.4727766
0.4836697
0.4945629
0.505456
0.5163492
0.5272424
0.5381355
0.5490286
0.5599218
0.5708149
0.5817081
0.5926012
0.6034944
0.6143876
0.6252807
0.6361739
0.647067
0.6579602
0.6688533
0.6797464
0.6906396
0.7015328
0.7124259
0.7233191
0.7342123
0.7451054
0.7559986
0.7668917
0.7777849
0.7886779
0.7995711
0.8104643
0.8213574
0.8322506
0.8431438
0.8540369
0.86493
0.8758232
0.8867164
0.8976095
0.9085027
0.9193959
0.930289
0.9411821
0.9520752
0.9629684
0.9738616
0.9847547
0.9956478
1.006541
1.017434
1.028327
1.03922
1.050114
1.061007
1.0719


==> figure/MIMO/v2MIMOFig1_Axis_M20N4v20.txt <==
0.006219156
0.01833592
0.03045269
0.04256945
0.05468621
0.06680298
0.07891975
0.09103651
0.1031533
0.11527
0.1273868
0.1395036
0.1516203
0.1637371
0.1758538
0.1879706
0.2000874
0.2122042
0.2243209
0.2364377
0.2485544
0.2606712
0.272788
0.2849047
0.2970215
0.3091383
0.321255
0.3333718
0.3454885
0.3576053
0.3697221
0.3818389
0.3939556
0.4060724
0.4181891
0.4303059
0.4424227
0.4545394
0.4666562
0.478773
0.4908897
0.5030065
0.5151232
0.52724
0.5393568
0.5514736
0.5635903
0.5757071
0.5878239
0.5999406
0.6120574
0.6241741
0.6362909
0.6484077
0.6605244
0.6726412
0.6847579
0.6968747
0.7089915
0.7211083
0.733225
0.7453418
0.7574586
0.7695753
0.7816921
0.7938089
0.8059256
0.8180423
0.8301591
0.8422759
0.8543926
0.8665094
0.8786262
0.890743
0.9028597
0.9149765
0.9270932
0.93921
0.9513268
0.9634435
0.9755603
0.9876771
0.9997938
1.011911
1.024027
1.036144
1.048261
1.060378
1.072494
1.084611
1.096728
1.108845
1.120961
1.133078
1.145195
1.157312
1.169429
1.181545
1.193662
1.205779


==> figure/MIMO/v2MIMOFig1_Axis_M50N2v20.txt <==
0.0862288
0.0951958
0.1041628
0.1131298
0.1220968
0.1310638
0.1400308
0.1489978
0.1579648
0.1669318
0.1758988
0.1848658
0.1938328
0.2027998
0.2117667
0.2207337
0.2297007
0.2386677
0.2476347
0.2566018
0.2655687
0.2745357
0.2835027
0.2924697
0.3014367
0.3104037
0.3193707
0.3283377
0.3373047
0.3462717
0.3552387
0.3642057
0.3731727
0.3821397
0.3911067
0.4000736
0.4090407
0.4180077
0.4269747
0.4359416
0.4449086
0.4538757
0.4628426
0.4718097
0.4807766
0.4897436
0.4987106
0.5076776
0.5166447
0.5256116
0.5345786
0.5435456
0.5525126
0.5614796
0.5704466
0.5794136
0.5883806
0.5973476
0.6063145
0.6152816
0.6242486
0.6332155
0.6421825
0.6511495
0.6601166
0.6690835
0.6780506
0.6870175
0.6959845
0.7049515
0.7139185
0.7228855
0.7318525
0.7408195
0.7497865
0.7587535
0.7677205
0.7766875
0.7856545
0.7946215
0.8035884
0.8125555
0.8215225
0.8304895
0.8394565
0.8484235
0.8573905
0.8663574
0.8753244
0.8842914
0.8932585
0.9022254
0.9111924
0.9201595
0.9291264
0.9380935
0.9470605
0.9560274
0.9649944
0.9739614


==> figure/MIMO/v2MIMOFig1_Axis_M50N4v20.txt <==
0.1132282
0.1221149
0.1310017
0.1398885
0.1487753
0.1576621
0.1665489
0.1754357
0.1843224
0.1932092
0.202096
0.2109828
0.2198696
0.2287564
0.2376432
0.2465299
0.2554167
0.2643035
0.2731903
0.2820771
0.2909639
0.2998506
0.3087374
0.3176242
0.326511
0.3353978
0.3442846
0.3531713
0.3620581
0.3709449
0.3798317
0.3887185
0.3976053
0.4064921
0.4153788
0.4242657
0.4331524
0.4420392
0.450926
0.4598128
0.4686995
0.4775863
0.4864731
0.4953599
0.5042467
0.5131335
0.5220202
0.530907
0.5397938
0.5486806
0.5575674
0.5664542
0.575341
0.5842277
0.5931146
0.6020013
0.6108881
0.6197749
0.6286616
0.6375484
0.6464353
0.655322
0.6642088
0.6730956
0.6819823
0.6908692
0.6997559
0.7086427
0.7175295
0.7264163
0.7353031
0.7441899
0.7530766
0.7619634
0.7708502
0.779737
0.7886238
0.7975106
0.8063973
0.8152841
0.8241709
0.8330576
0.8419445
0.8508313
0.8597181
0.8686048
0.8774917
0.8863784
0.8952652
0.904152
0.9130388
0.9219255
0.9308123
0.9396991
0.9485859
0.9574727
0.9663594
0.9752463
0.984133
0.9930198


==> figure/MIMO/v2MIMOFig1_pdfM1000N2v20.txt <==
2.795569e-06
7.715583e-05
0.0002512213
0.000124584
0.0003299609
0.0004736104
0.0003498133
0.000794175
0.002366022
0.004944688
0.00863937
0.01293351
0.01969191
0.03075785
0.04489633
0.06232291
0.0898255
0.1272105
0.1714428
0.2395052
0.3215162
0.4388639
0.5772826
0.7628424
1.00202
1.287881
1.650503
2.085822
2.646769
3.256958
3.92179
4.692354
5.554931
6.486481
7.502882
8.552852
9.658795
10.83019
11.97084
13.06644
14.10177
15.09774
15.98824
16.64717
17.20901
17.62914
17.78843
17.81496
17.56355
17.13228
16.62708
16.00052
15.22849
14.29773
13.28773
12.2325
11.16129
10.0576
8.964204
7.901864
6.91656
5.995232
5.139166
4.394584
3.699221
3.086399
2.559059
2.091651
1.692244
1.344333
1.053357
0.8485456
0.6684955
0.5123891
0.4051271
0.3004101
0.2165824
0.1628672
0.1117657
0.0841075
0.06464231
0.04990095
0.03564391
0.02383377
0.0149562
0.009516379
0.00720998
0.004777081
0.00318283
0.001858716
0.001157717
0.001087523
0.0004589796
9.207804e-05
0.0002226938
0.0002425133
0.0004562166
0.0006049628
0.000159315
5.591137e-06


==> figure/MIMO/v2MIMOFig1_pdfM1000N4v20.txt <==
2.795569e-06
7.565215e-05
0.0002503658
0.0001013359
5.551375e-06
3.117552e-05
0.000252539
0.0004071477
0.0001837226
0.0004083595
0.001929166
0.00345458
0.004167208
0.007558322
0.01361731
0.01936254
0.02819977
0.04143988
0.06216577
0.09518252
0.1366277
0.1903618
0.252762
0.3408966
0.4758435
0.6545856
0.8609366
1.114018
1.396074
1.730832
2.181967
2.725563
3.372622
4.117191
4.866066
5.691543
6.657287
7.67968
8.76082
9.873646
10.99749
12.06895
13.16233
14.19919
15.19157
16.09033
16.81155
17.23809
17.54495
17.80726
17.82699
17.58544
17.11717
16.60822
15.95009
15.16042
14.27516
13.29201
12.17041
11.03719
9.979142
8.991808
7.971129
6.965429
6.062522
5.245074
4.498194
3.795841
3.151191
2.617635
2.177588
1.778555
1.431875
1.153117
0.8959191
0.6965536
0.539506
0.4114418
0.3192707
0.2480081
0.1859459
0.1384928
0.1050595
0.07640664
0.05433434
0.04012685
0.02605827
0.01652321
0.01268367
0.01011385
0.007269344
0.005830932
0.003854245
0.002160118
0.001349801
0.001079459
0.0007453024
0.0006167083
0.0001561328
5.591137e-06


==> figure/MIMO/v2MIMOFig1_pdfM20N2v20.txt <==
1.172601e-07
6.526325e-05
0.001294266
0.008950768
0.0319555
0.08501304
0.1822347
0.3381699
0.5609397
0.8366547
1.144557
1.567444
1.991836
2.428555
2.858841
3.265762
3.610423
3.910494
4.135134
4.310113
4.38717
4.39899
4.369784
4.258493
4.113964
3.925094
3.715278
3.469132
3.222409
2.952039
2.694531
2.433406
2.188605
1.960065
1.686672
1.513465
1.345946
1.182572
1.026672
0.8831512
0.7573184
0.6491203
0.5553415
0.4688751
0.4017512
0.3370947
0.2842771
0.2359547
0.1977326
0.1658044
0.1364235
0.1151019
0.09377371
0.07876474
0.06338996
0.05321893
0.04276792
0.03541706
0.02860623
0.02272322
0.01889345
0.01482974
0.01193715
0.009886064
0.008109148
0.006138939
0.005367822
0.004271358
0.003183796
0.002788204
0.00214555
0.001856177
0.001328354
0.001069691
0.0008792998
0.0006909732
0.0004792134
0.0003220303
0.0003186226
0.0001940584
0.0001200289
9.596834e-05
0.0001065796
8.630459e-05
6.162601e-05
7.674038e-05
5.117061e-05
2.819243e-05
2.521956e-05
4.184627e-05
3.483019e-05
4.523528e-07
3.356171e-06
1.500508e-05
9.740438e-06
1.022358e-05
2.888583e-07
3.456793e-07
1.006282e-05
1.139951e-07


==> figure/MIMO/v2MIMOFig1_pdfM20N4v20.txt <==
1.983301e-07
2.246565e-05
0.0002062524
0.001886272
0.0085452
0.02507045
0.06252196
0.129733
0.2211207
0.3870634
0.6019294
0.8685068
1.185843
1.539278
1.91633
2.301225
2.685211
3.036705
3.332966
3.604514
3.798777
3.933672
4.002305
4.007949
3.95882
3.849795
3.696612
3.510898
3.30661
3.07802
2.723381
2.59244
2.355597
2.124588
1.897624
1.677859
1.478529
1.292364
1.125607
0.9729994
0.8373932
0.7156394
0.6123077
0.5189893
0.4354381
0.3668629
0.3094563
0.2571882
0.214028
0.175578
0.1459285
0.1189108
0.09975713
0.08043744
0.06483064
0.05305335
0.04298048
0.03462724
0.02800354
0.02296211
0.01774075
0.01442365
0.01204027
0.008739936
0.007317934
0.005864602
0.004505435
0.003652407
0.002722793
0.002248285
0.001991008
0.001535234
0.001199208
0.0007941326
0.0006707573
0.000554343
0.000464722
0.0003967398
0.0002534997
0.0001190489
0.0001272097
4.329127e-05
5.401016e-05
4.51399e-05
8.883069e-05
6.899428e-05
3.044895e-05
2.506372e-05
1.504952e-05
1.611044e-05
6.1483e-07
8.52477e-06
4.470741e-08
0
5.579569e-33
6.357248e-21
2.283396e-12
2.585467e-07
9.228786e-06
1.038552e-07


==> figure/MIMO/v2MIMOFig1_pdfM50N2v20.txt <==
1.386742e-07
1.227919e-05
1.101273e-05
5.585199e-05
0.0001106859
0.000366317
0.000653256
0.002004787
0.004796906
0.01066941
0.0201509
0.03785521
0.0631299
0.1067965
0.1625925
0.2566279
0.3785732
0.5488142
0.7568949
1.005707
1.3134
1.653581
2.039838
2.466068
2.888978
3.321283
3.740796
4.15002
4.493906
4.802111
5.037507
5.208342
5.280118
5.291392
5.205854
5.084051
4.906234
4.653929
4.362755
4.054517
3.731321
3.38759
3.054786
2.690984
2.401502
2.084899
1.797064
1.568096
1.334864
1.106393
0.9412528
0.7983113
0.6627101
0.525292
0.4222701
0.3582355
0.28831
0.2313952
0.1847997
0.1466084
0.1140744
0.08986362
0.06923004
0.05499506
0.04186041
0.03164612
0.02478136
0.01869538
0.01421351
0.01039852
0.008103128
0.005847534
0.004375894
0.003382791
0.002489498
0.001692634
0.001226551
0.0008291558
0.0004767342
0.0004177496
0.0004333032
0.0003146373
0.0001737227
0.0001357268
9.760744e-05
4.71039e-05
3.995856e-05
2.126317e-05
1.0247e-05
1.219833e-39
4.234404e-26
5.600648e-16
2.822683e-09
5.420919e-06
3.966695e-06
2.584767e-20
5.288669e-12
4.123146e-07
1.224989e-05
1.386723e-07


==> figure/MIMO/v2MIMOFig1_pdfM50N4v20.txt <==
1.345075e-07
1.156555e-05
4.006637e-06
7.113548e-05
0.0003224554
0.0008480895
0.001722531
0.003559589
0.007515056
0.01377118
0.02523504
0.04044944
0.07132894
0.1157404
0.1813789
0.2682824
0.39217
0.5471858
0.7419168
0.9773224
1.252696
1.580058
1.929694
2.317182
2.722743
3.119503
3.518065
3.903916
4.254855
4.547215
4.803297
4.974198
5.08248
5.153699
5.109656
5.029501
4.884889
4.696979
4.45842
4.180738
3.878528
3.593421
3.24197
2.916982
2.644538
2.321588
2.025505
1.765003
1.542866
1.337337
1.124639
0.9094386
0.7999831
0.6718182
0.5547917
0.4550208
0.3718846
0.303748
0.2466126
0.1982571
0.157715
0.1257638
0.09899174
0.07958735
0.06130903
0.04914409
0.03720737
0.02873828
0.02231795
0.01695755
0.01283924
0.009763435
0.007597581
0.005326268
0.003961929
0.003156938
0.002500221
0.001827542
0.001207543
0.0009147077
0.000622909
0.0003810271
0.000425026
0.0003130682
0.0001921771
0.0001549493
9.741289e-05
3.578934e-05
3.408944e-05
3.026628e-06
1.563587e-05
1.133711e-05
5.192324e-06
4.067601e-09
1.68842e-11
5.377527e-07
1.186474e-05
8.702808e-07
1.156542e-05
1.345048e-07


==> figure/MIMO/v2MIMOFig2_pdfLambdaAxis_M20N2v20.txt <==
0.01313492
0.01825811
0.02338131
0.0285045
0.0336277
0.03875089
0.04387408
0.04899728
0.05412048
0.05924367
0.06436687
0.06949006
0.07461326
0.07973646
0.08485965
0.08998284
0.09510604
0.1002292
0.1053524
0.1104756
0.1155988
0.120722
0.1258452
0.1309684
0.1360916
0.1412148
0.146338
0.1514612
0.1565844
0.1617076
0.1668308
0.171954
0.1770772
0.1822003
0.1873235
0.1924467
0.1975699
0.2026931
0.2078163
0.2129395
0.2180627
0.2231859
0.2283091
0.2334323
0.2385555
0.2436787
0.2488019
0.2539251
0.2590483
0.2641715
0.2692947
0.2744179
0.2795411
0.2846643
0.2897875
0.2949107
0.3000338
0.305157
0.3102802
0.3154034
0.3205266
0.3256498
0.330773
0.3358962
0.3410194
0.3461426
0.3512658
0.356389
0.3615122
0.3666354
0.3717586
0.3768817
0.382005
0.3871281
0.3922514
0.3973745
0.4024978
0.4076209
0.4127442
0.4178673
0.4229906
0.4281137
0.4332369
0.4383601
0.4434833
0.4486065
0.4537297
0.4588529
0.4639761
0.4690993
0.4742225
0.4793457
0.4844689
0.4895921
0.4947152
0.4998385
0.5049616
0.5100848
0.515208
0.5203312


==> figure/MIMO/v2MIMOFig2_pdfLambdaAxis_M20N4v20.txt <==
0.08348226
0.0880175
0.09255275
0.09708799
0.1016232
0.1061585
0.1106937
0.115229
0.1197642
0.1242995
0.1288347
0.13337
0.1379052
0.1424405
0.1469757
0.151511
0.1560462
0.1605814
0.1651167
0.1696519
0.1741872
0.1787224
0.1832577
0.1877929
0.1923282
0.1968634
0.2013986
0.2059339
0.2104691
0.2150044
0.2195396
0.2240749
0.2286101
0.2331454
0.2376806
0.2422159
0.2467511
0.2512864
0.2558216
0.2603568
0.2648921
0.2694273
0.2739626
0.2784978
0.2830331
0.2875683
0.2921036
0.2966388
0.301174
0.3057093
0.3102446
0.3147798
0.319315
0.3238503
0.3283855
0.3329208
0.337456
0.3419913
0.3465265
0.3510618
0.355597
0.3601322
0.3646675
0.3692027
0.373738
0.3782732
0.3828085
0.3873437
0.391879
0.3964142
0.4009495
0.4054847
0.41002
0.4145552
0.4190905
0.4236257
0.4281609
0.4326962
0.4372314
0.4417667
0.4463019
0.4508372
0.4553724
0.4599077
0.4644429
0.4689782
0.4735134
0.4780487
0.4825839
0.4871191
0.4916544
0.4961896
0.5007249
0.5052601
0.5097954
0.5143306
0.5188658
0.5234011
0.5279363
0.5324716


==> figure/MIMO/v2MIMOFig2_pdfLambdaAxis_M50N2v20.txt <==
0.286818
0.2902185
0.2936189
0.2970195
0.3004199
0.3038204
0.3072209
0.3106214
0.3140218
0.3174223
0.3208228
0.3242233
0.3276238
0.3310242
0.3344247
0.3378252
0.3412257
0.3446262
0.3480266
0.3514271
0.3548276
0.3582281
0.3616286
0.365029
0.3684295
0.37183
0.3752305
0.378631
0.3820314
0.3854319
0.3888324
0.3922329
0.3956334
0.3990338
0.4024343
0.4058348
0.4092353
0.4126358
0.4160362
0.4194367
0.4228372
0.4262377
0.4296381
0.4330387
0.4364391
0.4398396
0.4432401
0.4466406
0.4500411
0.4534415
0.456842
0.4602425
0.463643
0.4670435
0.4704439
0.4738444
0.4772449
0.4806454
0.4840459
0.4874463
0.4908468
0.4942473
0.4976478
0.5010483
0.5044487
0.5078492
0.5112497
0.5146502
0.5180507
0.5214511
0.5248516
0.5282521
0.5316526
0.535053
0.5384536
0.541854
0.5452545
0.548655
0.5520555
0.5554559
0.5588564
0.5622569
0.5656574
0.5690578
0.5724583
0.5758588
0.5792593
0.5826598
0.5860603
0.5894607
0.5928612
0.5962617
0.5996622
0.6030626
0.6064631
0.6098636
0.6132641
0.6166646
0.6200651
0.6234655


==> figure/MIMO/v2MIMOFig2_pdfLambdaAxis_M50N4v20.txt <==
0.3301781
0.3331674
0.3361568
0.3391461
0.3421355
0.3451248
0.3481142
0.3511035
0.3540929
0.3570822
0.3600716
0.363061
0.3660503
0.3690397
0.372029
0.3750184
0.3780077
0.3809971
0.3839864
0.3869758
0.3899651
0.3929545
0.3959438
0.3989332
0.4019226
0.4049119
0.4079013
0.4108906
0.41388
0.4168693
0.4198587
0.422848
0.4258374
0.4288267
0.4318161
0.4348055
0.4377948
0.4407842
0.4437735
0.4467629
0.4497522
0.4527416
0.4557309
0.4587203
0.4617096
0.464699
0.4676883
0.4706777
0.473667
0.4766564
0.4796457
0.4826351
0.4856244
0.4886138
0.4916032
0.4945925
0.4975818
0.5005713
0.5035605
0.50655
0.5095392
0.5125287
0.515518
0.5185074
0.5214967
0.5244861
0.5274754
0.5304648
0.5334541
0.5364435
0.5394328
0.5424222
0.5454115
0.5484009
0.5513902
0.5543796
0.5573689
0.5603583
0.5633476
0.566337
0.5693263
0.5723157
0.575305
0.5782944
0.5812838
0.5842731
0.5872625
0.5902518
0.5932412
0.5962305
0.5992199
0.6022093
0.6051986
0.608188
0.6111773
0.6141667
0.617156
0.6201454
0.6231347
0.6261241


==> figure/MIMO/v2MIMOFig2_pdfLambda_M20N2v20.txt <==
2.500772e-07
2.498227e-05
1.252112e-05
3.897482e-07
1.687989e-05
6.503664e-05
0.0001138379
0.000195298
0.0004578221
0.0005763065
0.00104172
0.001189988
0.001830636
0.002546454
0.00417394
0.00601642
0.008350373
0.01182623
0.01505243
0.02142842
0.02915984
0.03938649
0.05318189
0.07067376
0.09122528
0.1191742
0.1543613
0.1951998
0.2448193
0.3073054
0.3823867
0.4682116
0.5766083
0.7021263
0.8528738
1.019878
1.218552
1.440921
1.681348
1.951699
2.246074
2.576284
2.939302
3.321131
3.728496
4.149832
4.570179
5.01191
5.437679
5.841449
6.250968
6.616689
6.955908
7.2507
7.466454
7.618562
7.711483
7.74788
7.697678
7.580178
7.363785
7.093978
6.745049
6.343765
5.909537
5.448193
4.939704
4.417636
3.916381
3.43405
2.9696
2.520924
2.100526
1.729526
1.400953
1.118491
0.8755721
0.6735252
0.513078
0.3825244
0.2783124
0.1976301
0.1413972
0.09615633
0.06410554
0.0417538
0.02616798
0.01658867
0.009282379
0.005606473
0.003261704
0.001939583
0.00104858
0.0005985778
0.0003177719
0.000155528
4.372807e-05
2.560825e-05
1.6298e-05
2.041248e-07


==> figure/MIMO/v2MIMOFig2_pdfLambda_M20N4v20.txt <==
2.272755e-07
1.814676e-05
9.9529e-05
9.98643e-05
0.0001798036
0.0001746187
0.0003331028
0.0005764778
0.0009497964
0.001224304
0.001868177
0.002938655
0.004247345
0.005381807
0.008219107
0.01183078
0.01567689
0.02139806
0.02982694
0.03813068
0.05077611
0.06651304
0.08637992
0.1132977
0.1447717
0.1849824
0.2358869
0.2947574
0.3661228
0.4550829
0.5573379
0.6858987
0.8252114
0.9948587
1.187832
1.409001
1.650723
1.933117
2.252802
2.590045
2.958433
3.357694
3.791823
4.226921
4.696528
5.160435
5.644403
6.131712
6.568364
7.01125
7.39951
7.774061
8.073577
8.314984
8.482774
8.593804
8.631908
8.552956
8.416497
8.194238
7.876357
7.516448
7.094871
6.625645
6.089568
5.562677
5.020331
4.454829
3.916145
3.402993
2.919278
2.452297
2.03576
1.672384
1.352951
1.077075
0.8423128
0.649389
0.4878392
0.3621979
0.2680642
0.1879886
0.1335004
0.09388782
0.06263336
0.04208068
0.02628572
0.01688141
0.01056082
0.005686944
0.003456432
0.001932484
0.0009972815
0.0005584038
0.0002632812
0.0001569892
5.096143e-05
6.45021e-06
1.624483e-05
2.269705e-07


==> figure/MIMO/v2MIMOFig2_pdfLambda_M50N2v20.txt <==
3.676926e-07
3.257538e-05
1.007724e-06
1.04635e-41
1.45176e-27
7.352994e-17
1.300406e-09
8.03047e-06
1.731684e-05
9.534712e-06
9.099761e-05
6.956128e-05
4.726628e-05
6.328066e-05
5.185124e-05
0.000192911
0.0003311193
0.000542328
0.000445928
0.0007531905
0.001760851
0.002250543
0.002763956
0.004483314
0.005726553
0.007388451
0.01143939
0.01461367
0.02177459
0.02933151
0.04170312
0.05727873
0.07468858
0.09909942
0.1299344
0.1748032
0.2298537
0.3026315
0.3969855
0.5062461
0.6462778
0.8200368
1.037721
1.287743
1.59557
1.946544
2.377852
2.875701
3.434491
4.068715
4.761324
5.535025
6.362766
7.258671
8.157625
9.072036
9.993057
10.86757
11.72408
12.45249
13.07692
13.57161
13.85467
13.93368
13.88282
13.58859
13.11126
12.49302
11.66306
10.69642
9.653661
8.567252
7.465436
6.402236
5.370046
4.423567
3.546995
2.808496
2.161104
1.625612
1.186315
0.8643126
0.5998746
0.4093412
0.2755529
0.1785438
0.1099286
0.0647736
0.03883265
0.02201393
0.01251601
0.00609517
0.00344464
0.001834853
0.0008287867
0.0003063843
0.0001164196
7.064363e-06
3.257538e-05
3.6772e-07


==> figure/MIMO/v2MIMOFig2_pdfLambda_M50N4v20.txt <==
3.884077e-07
3.25272e-05
2.84594e-06
6.665324e-15
8.82587e-09
1.239596e-05
5.115736e-05
0.0001505684
0.000117415
0.0001136281
0.0001374487
0.0003119977
0.0003403873
0.0006435254
0.001148448
0.001454758
0.002243812
0.003011152
0.003641356
0.005436295
0.008013017
0.01074692
0.01370567
0.01773104
0.02585945
0.03273614
0.04776587
0.05975343
0.08083256
0.1099351
0.1389066
0.183708
0.2383616
0.3015945
0.3886723
0.4913473
0.6236549
0.7796986
0.9731327
1.208534
1.466189
1.785214
2.160553
2.598056
3.104856
3.633678
4.290564
4.984114
5.74089
6.542014
7.393583
8.288578
9.178166
10.12205
11.04171
11.8798
12.68916
13.35002
13.90888
14.36613
14.66155
14.7738
14.69447
14.42427
14.00634
13.41148
12.62711
11.77961
10.81333
9.778066
8.705017
7.635046
6.593689
5.585712
4.653333
3.809747
3.069918
2.425579
1.870736
1.420913
1.055046
0.7771137
0.5466958
0.3824205
0.2603896
0.1770962
0.1137638
0.07067437
0.04388409
0.02682648
0.01468039
0.008129792
0.005446619
0.003105332
0.0009674067
0.0005944871
0.000342486
0.0002842119
7.995213e-05
4.803145e-07


==> figure/MIMO/v2MIMOFig2b_pdfLambdaAxis_M20N2v20.txt <==
-0.007061801
0.003195972
0.01345375
0.02371152
0.03396929
0.04422706
0.05448483
0.0647426
0.07500038
0.08525815
0.09551593
0.1057737
0.1160315
0.1262892
0.136547
0.1468048
0.1570626
0.1673203
0.1775781
0.1878359
0.1980937
0.2083514
0.2186092
0.228867
0.2391247
0.2493825
0.2596403
0.2698981
0.2801558
0.2904136
0.3006714
0.3109291
0.3211869
0.3314447
0.3417025
0.3519602
0.362218
0.3724758
0.3827336
0.3929913
0.4032491
0.4135069
0.4237646
0.4340224
0.4442802
0.454538
0.4647957
0.4750535
0.4853113
0.4955691
0.5058268
0.5160847
0.5263424
0.5366002
0.546858
0.5571157
0.5673735
0.5776313
0.587889
0.5981468
0.6084046
0.6186624
0.6289201
0.6391779
0.6494357
0.6596934
0.6699512
0.680209
0.6904668
0.7007245
0.7109823
0.72124
0.7314978
0.7417557
0.7520134
0.7622712
0.7725289
0.7827867
0.7930444
0.8033023
0.8135601
0.8238178
0.8340756
0.8443334
0.8545911
0.8648489
0.8751067
0.8853645
0.8956222
0.90588
0.9161378
0.9263956
0.9366533
0.9469111
0.9571688
0.9674266
0.9776844
0.9879422
0.9982
1.008458


==> figure/MIMO/v2MIMOFig2b_pdfLambdaAxis_M20N4v20.txt <==
0.01449641
0.02327808
0.03205974
0.0408414
0.04962306
0.05840473
0.06718639
0.07596805
0.08474971
0.09353138
0.102313
0.1110947
0.1198764
0.128658
0.1374397
0.1462214
0.155003
0.1637847
0.1725663
0.181348
0.1901297
0.1989113
0.207693
0.2164747
0.2252563
0.234038
0.2428197
0.2516013
0.260383
0.2691646
0.2779463
0.286728
0.2955096
0.3042913
0.3130729
0.3218546
0.3306363
0.3394179
0.3481996
0.3569812
0.3657629
0.3745446
0.3833262
0.3921079
0.4008896
0.4096712
0.4184529
0.4272346
0.4360162
0.4447979
0.4535795
0.4623612
0.4711429
0.4799246
0.4887062
0.4974878
0.5062695
0.5150511
0.5238328
0.5326145
0.5413961
0.5501778
0.5589595
0.5677411
0.5765228
0.5853044
0.5940861
0.6028678
0.6116495
0.6204311
0.6292128
0.6379944
0.6467761
0.6555578
0.6643394
0.673121
0.6819027
0.6906844
0.699466
0.7082477
0.7170294
0.7258111
0.7345927
0.7433743
0.752156
0.7609377
0.7697194
0.778501
0.7872827
0.7960644
0.804846
0.8136277
0.8224093
0.831191
0.8399727
0.8487543
0.857536
0.8663177
0.8750994
0.883881


==> figure/MIMO/v2MIMOFig2b_pdfLambdaAxis_M50N2v20.txt <==
0.7159904
0.7180589
0.7201275
0.722196
0.7242646
0.7263331
0.7284016
0.7304702
0.7325387
0.7346073
0.7366758
0.7387443
0.7408129
0.7428814
0.74495
0.7470185
0.749087
0.7511556
0.7532241
0.7552927
0.7573612
0.7594298
0.7614983
0.7635669
0.7656354
0.767704
0.7697725
0.771841
0.7739096
0.7759781
0.7780467
0.7801152
0.7821838
0.7842523
0.7863209
0.7883894
0.790458
0.7925265
0.794595
0.7966636
0.7987321
0.8008007
0.8028692
0.8049377
0.8070063
0.8090748
0.8111434
0.8132119
0.8152804
0.817349
0.8194175
0.8214861
0.8235546
0.8256232
0.8276917
0.8297603
0.8318288
0.8338974
0.8359659
0.8380345
0.840103
0.8421715
0.8442401
0.8463086
0.8483772
0.8504457
0.8525143
0.8545828
0.8566513
0.8587199
0.8607884
0.862857
0.8649255
0.866994
0.8690626
0.8711311
0.8731997
0.8752682
0.8773367
0.8794053
0.8814738
0.8835424
0.8856109
0.8876795
0.889748
0.8918166
0.8938851
0.8959537
0.8980222
0.9000908
0.9021593
0.9042279
0.9062964
0.908365
0.9104335
0.912502
0.9145706
0.9166391
0.9187077
0.9207762


==> figure/MIMO/v2MIMOFig2b_pdfLambdaAxis_M50N4v20.txt <==
0.7298111
0.7317187
0.7336263
0.7355339
0.7374415
0.7393491
0.7412567
0.7431642
0.7450718
0.7469794
0.748887
0.7507946
0.7527022
0.7546098
0.7565174
0.7584249
0.7603325
0.7622401
0.7641477
0.7660553
0.7679629
0.7698705
0.771778
0.7736856
0.7755932
0.7775007
0.7794083
0.7813159
0.7832235
0.7851311
0.7870387
0.7889463
0.7908539
0.7927614
0.794669
0.7965766
0.7984842
0.8003918
0.8022994
0.804207
0.8061146
0.8080221
0.8099297
0.8118373
0.8137449
0.8156525
0.8175601
0.8194677
0.8213753
0.8232828
0.8251904
0.827098
0.8290056
0.8309132
0.8328208
0.8347284
0.8366359
0.8385435
0.8404511
0.8423587
0.8442663
0.8461739
0.8480815
0.8499891
0.8518966
0.8538042
0.8557118
0.8576194
0.859527
0.8614346
0.8633422
0.8652498
0.8671573
0.8690649
0.8709725
0.8728801
0.8747877
0.8766953
0.8786029
0.8805104
0.882418
0.8843256
0.8862332
0.8881407
0.8900483
0.891956
0.8938635
0.8957711
0.8976787
0.8995863
0.9014938
0.9034014
0.905309
0.9072166
0.9091242
0.9110318
0.9129394
0.914847
0.9167545
0.9186621


==> figure/MIMO/v2MIMOFig2b_pdfLambda_M20N2v20.txt <==
7.001854e-07
0.0001742921
0.0001137176
0.0001035872
7.959327e-05
0.0001072601
0.0001930371
0.0001223347
0.0001672225
0.0002993255
9.094143e-05
0.0004284711
0.0002901409
0.0001903045
0.0003845309
0.0002858506
0.0006834381
0.0006284336
0.0007459731
0.001104983
0.0007179394
0.001458075
0.001213265
0.00199349
0.001465154
0.00245959
0.002040463
0.00297539
0.003764275
0.003735529
0.004629536
0.005403679
0.006587097
0.006805416
0.009146105
0.01157133
0.01296631
0.0138186
0.01723076
0.02110767
0.02448273
0.02952716
0.03567034
0.04278406
0.05060275
0.06169901
0.07769471
0.09261301
0.1117528
0.1334568
0.1625071
0.1946935
0.2375649
0.2908424
0.3535561
0.4307313
0.5229235
0.6420622
0.776324
0.9459152
1.139106
1.385384
1.674441
2.022675
2.423347
2.890459
3.424147
4.018156
4.650583
5.325626
6.004375
6.592866
7.084171
7.397148
7.403936
7.066593
6.384569
5.339924
4.115728
2.819018
1.673857
0.8294101
0.328565
0.09629927
0.01809086
0.002390267
0.0001314071
3.499185e-07
0
0
0
0
0
0
0
0
4.588156e-27
2.040501e-12
7.017612e-06
1.867112e-07


==> figure/MIMO/v2MIMOFig2b_pdfLambda_M20N4v20.txt <==
1.886131e-07
1.34549e-05
5.343195e-05
1.576985e-05
3.963264e-06
1.119012e-05
4.003995e-05
4.750582e-05
3.396635e-05
4.71044e-05
5.1009e-05
5.555651e-05
9.039482e-05
7.91097e-05
0.000119322
0.0001158545
0.0001825223
0.000181556
0.0002688964
0.0002455775
0.000309561
0.0004896491
0.000368151
0.0007105905
0.0004348891
0.000938141
0.0008672784
0.000839714
0.001373401
0.001397053
0.001392367
0.002250964
0.00267014
0.002406528
0.00320257
0.004150872
0.004620883
0.005352042
0.006295639
0.008259799
0.009556214
0.01028984
0.01215417
0.01485376
0.01747585
0.02244725
0.02592244
0.02917928
0.03480579
0.04322112
0.05106062
0.05962189
0.07230221
0.0844582
0.1037396
0.1216249
0.148103
0.1775562
0.2093263
0.2510633
0.3037936
0.3612429
0.4362894
0.5188157
0.6231945
0.7446822
0.884726
1.055323
1.261529
1.492617
1.767651
2.086843
2.44345
2.853816
3.308958
3.827683
4.358015
4.936781
5.514598
6.099924
6.607799
7.052848
7.358208
7.470837
7.347022
6.97667
6.334568
5.478798
4.448351
3.346982
2.290472
1.416692
0.7591032
0.348253
0.1304826
0.03741159
0.00736368
0.0009541571
4.127762e-05
1.886202e-07


==> figure/MIMO/v2MIMOFig2b_pdfLambda_M50N2v20.txt <==
8.053791e-07
5.433999e-05
0
0
0
0
0
0
0
1.546065e-29
3.338929e-15
5.242431e-07
5.983777e-05
1.956807e-26
3.12786e-13
3.630976e-06
3.092326e-05
6.624066e-05
1.365065e-27
5.880181e-14
3.111918e-06
0.0001014116
1.287272e-05
0.0001109814
4.143972e-05
4.204177e-05
9.59703e-05
0.000111693
0.0002385191
0.0003413437
0.0007185827
0.0008336793
0.001065801
0.002081238
0.001894773
0.003163979
0.002858636
0.003379399
0.006038771
0.008035278
0.01068534
0.01305016
0.01825077
0.02301064
0.03246753
0.04553974
0.06072317
0.07477051
0.09850407
0.1325636
0.1745137
0.2297489
0.3012429
0.3978191
0.5226176
0.6755801
0.8817306
1.144533
1.473763
1.890832
2.409058
3.041353
3.825366
4.787657
5.924017
7.308391
8.874919
10.68406
12.79519
15.06612
17.44865
19.97358
22.59364
25.06317
27.36835
29.1614
30.33501
30.90464
30.70505
29.57441
27.60538
24.80482
21.52486
17.9405
14.31043
10.83485
7.755784
5.262495
3.320388
1.959051
1.069855
0.5377986
0.2368311
0.09499228
0.03574177
0.01029737
0.002997692
0.0008096253
5.604183e-05
8.053791e-07


==> figure/MIMO/v2MIMOFig2b_pdfLambda_M50N4v20.txt <==
7.605055e-07
6.594814e-05
1.265819e-07
0
0
4.566597e-30
4.382612e-17
9.309917e-09
5.085781e-05
0.0001730279
2.799548e-05
7.030324e-05
4.777303e-05
2.464956e-05
0.0001601838
0.0001753195
0.0001660908
0.0003393241
5.047266e-05
0.000163768
0.0005120538
0.000620254
0.0008197418
0.001590347
0.001577087
0.001656894
0.002896853
0.002747064
0.004388066
0.004914372
0.007869272
0.007510774
0.0120294
0.01255175
0.01677701
0.02208993
0.02719517
0.03520999
0.04420469
0.05645172
0.07015847
0.09547906
0.1145309
0.1547857
0.1932031
0.2414443
0.3037049
0.3821509
0.489033
0.6072316
0.7597736
0.9575444
1.189452
1.47458
1.824211
2.253696
2.768175
3.360096
4.095398
4.953866
5.943032
7.110749
8.469275
9.886915
11.58929
13.41094
15.29764
17.41758
19.52831
21.65335
23.63127
25.51953
27.0636
28.30928
29.0689
29.25833
28.83719
27.77532
26.09058
23.99838
21.36614
18.49668
15.41931
12.43133
9.600368
7.141446
5.047387
3.394491
2.157722
1.297089
0.728319
0.3876941
0.1863892
0.08034752
0.0317167
0.01331368
0.003744645
0.001177603
0.000545487
1.426019e-06


==> figure/MIMO/v2MIMOFig4_Axis_M20N4J2v20.txt <==
0.007795221
0.01483318
0.02187114
0.0289091
0.03594705
0.04298501
0.05002298
0.05706093
0.06409889
0.07113685
0.07817481
0.08521277
0.09225073
0.09928869
0.1063266
0.1133646
0.1204026
0.1274405
0.1344785
0.1415164
0.1485544
0.1555924
0.1626303
0.1696683
0.1767062
0.1837442
0.1907821
0.1978201
0.2048581
0.211896
0.218934
0.2259719
0.2330099
0.2400479
0.2470858
0.2541238
0.2611617
0.2681997
0.2752376
0.2822756
0.2893136
0.2963515
0.3033895
0.3104274
0.3174654
0.3245034
0.3315413
0.3385793
0.3456173
0.3526552
0.3596931
0.3667311
0.3737691
0.380807
0.387845
0.3948829
0.4019209
0.4089589
0.4159968
0.4230348
0.4300727
0.4371107
0.4441487
0.4511866
0.4582246
0.4652625
0.4723005
0.4793385
0.4863764
0.4934144
0.5004523
0.5074903
0.5145282
0.5215662
0.5286041
0.5356421
0.5426801
0.549718
0.556756
0.563794
0.5708319
0.5778698
0.5849078
0.5919458
0.5989838
0.6060217
0.6130596
0.6200976
0.6271356
0.6341736
0.6412115
0.6482494
0.6552874
0.6623254
0.6693634
0.6764013
0.6834393
0.6904772
0.6975151
0.7045531


==> figure/MIMO/v2MIMOFig4_Axis_M20N4J2v20_diversity.txt <==
0.03405955
0.04931087
0.06456219
0.07981352
0.09506484
0.1103162
0.1255675
0.1408188
0.1560701
0.1713215
0.1865728
0.2018241
0.2170754
0.2323267
0.2475781
0.2628294
0.2780807
0.293332
0.3085834
0.3238347
0.339086
0.3543373
0.3695887
0.38484
0.4000913
0.4153426
0.4305939
0.4458453
0.4610966
0.4763479
0.4915993
0.5068506
0.5221019
0.5373532
0.5526045
0.5678558
0.5831072
0.5983585
0.6136099
0.6288611
0.6441125
0.6593637
0.6746151
0.6898664
0.7051178
0.7203691
0.7356204
0.7508717
0.7661231
0.7813743
0.7966257
0.811877
0.8271283
0.8423797
0.857631
0.8728823
0.8881336
0.9033849
0.9186363
0.9338876
0.9491389
0.9643903
0.9796416
0.9948929
1.010144
1.025396
1.040647
1.055898
1.071149
1.086401
1.101652
1.116904
1.132155
1.147406
1.162657
1.177909
1.19316
1.208411
1.223663
1.238914
1.254165
1.269417
1.284668
1.299919
1.315171
1.330422
1.345673
1.360925
1.376176
1.391427
1.406679
1.42193
1.437181
1.452433
1.467684
1.482935
1.498187
1.513438
1.528689
1.543941


==> figure/MIMO/v2MIMOFig4_Axis_M20N4v20.txt <==
0.002440424
0.01454394
0.02664745
0.03875096
0.05085447
0.06295799
0.0750615
0.08716501
0.09926853
0.111372
0.1234756
0.1355791
0.1476826
0.1597861
0.1718896
0.1839931
0.1960966
0.2082001
0.2203037
0.2324072
0.2445107
0.2566142
0.2687177
0.2808212
0.2929247
0.3050282
0.3171318
0.3292353
0.3413388
0.3534423
0.3655458
0.3776493
0.3897528
0.4018563
0.4139599
0.4260634
0.4381669
0.4502704
0.4623739
0.4744774
0.486581
0.4986844
0.510788
0.5228915
0.534995
0.5470985
0.5592021
0.5713056
0.5834091
0.5955126
0.6076161
0.6197196
0.6318231
0.6439266
0.6560302
0.6681336
0.6802372
0.6923407
0.7044442
0.7165477
0.7286512
0.7407548
0.7528583
0.7649618
0.7770653
0.7891688
0.8012723
0.8133758
0.8254793
0.8375829
0.8496863
0.8617899
0.8738934
0.8859969
0.8981004
0.9102039
0.9223074
0.934411
0.9465144
0.958618
0.9707215
0.982825
0.9949285
1.007032
1.019136
1.031239
1.043343
1.055446
1.06755
1.079653
1.091757
1.10386
1.115964
1.128067
1.140171
1.152274
1.164378
1.176481
1.188585
1.200688


==> figure/MIMO/v2MIMOFig4_Axis_M50N4J2v20.txt <==
0.07144882
0.07625917
0.08106951
0.08587985
0.0906902
0.09550054
0.1003109
0.1051212
0.1099316
0.1147419
0.1195523
0.1243626
0.129173
0.1339833
0.1387937
0.143604
0.1484143
0.1532247
0.158035
0.1628454
0.1676557
0.1724661
0.1772764
0.1820868
0.1868971
0.1917075
0.1965178
0.2013282
0.2061385
0.2109489
0.2157592
0.2205696
0.2253799
0.2301902
0.2350006
0.2398109
0.2446213
0.2494316
0.2542419
0.2590523
0.2638627
0.268673
0.2734833
0.2782937
0.283104
0.2879144
0.2927247
0.2975351
0.3023454
0.3071558
0.3119661
0.3167765
0.3215868
0.3263972
0.3312075
0.3360178
0.3408282
0.3456385
0.3504489
0.3552592
0.3600696
0.3648799
0.3696903
0.3745006
0.379311
0.3841213
0.3889316
0.393742
0.3985523
0.4033627
0.408173
0.4129834
0.4177938
0.4226041
0.4274144
0.4322248
0.4370351
0.4418454
0.4466558
0.4514661
0.4562765
0.4610869
0.4658972
0.4707075
0.4755179
0.4803282
0.4851385
0.4899489
0.4947593
0.4995696
0.50438
0.5091903
0.5140007
0.518811
0.5236213
0.5284317
0.533242
0.5380524
0.5428627
0.547673


==> figure/MIMO/v2MIMOFig4_Axis_M50N4J2v20_diversity.txt <==
0.1624193
0.1721146
0.1818099
0.1915053
0.2012006
0.210896
0.2205913
0.2302867
0.239982
0.2496773
0.2593727
0.269068
0.2787634
0.2884587
0.2981541
0.3078494
0.3175447
0.32724
0.3369354
0.3466308
0.3563261
0.3660214
0.3757167
0.3854121
0.3951074
0.4048028
0.4144981
0.4241935
0.4338888
0.4435842
0.4532795
0.4629748
0.4726702
0.4823655
0.4920608
0.5017562
0.5114515
0.5211469
0.5308422
0.5405376
0.5502329
0.5599282
0.5696236
0.5793189
0.5890143
0.5987096
0.608405
0.6181003
0.6277956
0.637491
0.6471863
0.6568817
0.666577
0.6762723
0.6859677
0.695663
0.7053584
0.7150537
0.7247491
0.7344444
0.7441397
0.7538351
0.7635304
0.7732258
0.7829211
0.7926165
0.8023118
0.8120071
0.8217024
0.8313978
0.8410931
0.8507885
0.8604838
0.8701792
0.8798745
0.8895698
0.8992652
0.9089605
0.9186559
0.9283512
0.9380466
0.9477419
0.9574372
0.9671326
0.9768279
0.9865233
0.9962186
1.005914
1.015609
1.025305
1.035
1.044695
1.054391
1.064086
1.073781
1.083477
1.093172
1.102867
1.112563
1.122258


==> figure/MIMO/v2MIMOFig4_Axis_M50N4v20.txt <==
0.1204301
0.1293244
0.1382187
0.147113
0.1560074
0.1649017
0.173796
0.1826903
0.1915847
0.200479
0.2093733
0.2182676
0.227162
0.2360563
0.2449506
0.253845
0.2627393
0.2716336
0.2805279
0.2894223
0.2983166
0.3072109
0.3161052
0.3249996
0.3338939
0.3427882
0.3516826
0.3605769
0.3694712
0.3783655
0.3872599
0.3961542
0.4050485
0.4139429
0.4228372
0.4317315
0.4406258
0.4495202
0.4584145
0.4673088
0.4762031
0.4850975
0.4939918
0.5028861
0.5117805
0.5206748
0.5295691
0.5384634
0.5473578
0.5562521
0.5651464
0.5740408
0.5829351
0.5918294
0.6007237
0.6096181
0.6185124
0.6274067
0.636301
0.6451954
0.6540897
0.662984
0.6718783
0.6807727
0.689667
0.6985613
0.7074557
0.71635
0.7252443
0.7341386
0.7430329
0.7519273
0.7608216
0.769716
0.7786103
0.7875046
0.7963989
0.8052933
0.8141876
0.8230819
0.8319762
0.8408706
0.8497649
0.8586592
0.8675535
0.8764479
0.8853422
0.8942366
0.9031309
0.9120252
0.9209195
0.9298139
0.9387082
0.9476025
0.9564968
0.9653911
0.9742855
0.9831798
0.9920741
1.000968


==> figure/MIMO/v2MIMOFig4_PDF_M20N4J2v20.txt <==
1.79317e-07
1.595883e-05
1.251277e-05
8.330355e-05
0.0003599611
0.001470002
0.005166658
0.01393782
0.04063532
0.09198944
0.1839198
0.3305562
0.5466638
0.8436321
1.233571
1.700459
2.248115
2.861601
3.491235
4.147362
4.775562
5.362586
5.852226
6.274878
6.57234
6.73307
6.807669
6.891012
6.809739
6.586562
6.328033
6.010847
5.621471
5.214852
4.802868
4.358736
3.928746
3.518039
3.128692
2.772312
2.417445
2.109121
1.824378
1.563327
1.334511
1.136797
0.9584102
0.8106762
0.6818385
0.5687659
0.4687502
0.3922797
0.3205289
0.2644188
0.2178143
0.1754943
0.1450581
0.1166923
0.09435359
0.07621422
0.0607586
0.04900925
0.03991975
0.03036351
0.0248173
0.02002276
0.015597
0.01235743
0.009580255
0.008082933
0.0059218
0.005203019
0.003940879
0.003165312
0.002097364
0.002162963
0.001884645
0.001426075
0.000917891
0.0008638091
0.0005574712
0.0004217216
0.0003049198
0.0003343073
0.0001726648
0.0001555175
8.524735e-05
0.0001581335
6.965609e-05
1.865912e-05
4.364158e-05
4.566236e-05
1.080164e-05
3.688826e-05
6.394431e-06
1.905494e-05
6.117709e-06
1.646523e-05
1.633953e-05
1.79311e-07


==> figure/MIMO/v2MIMOFig4_PDF_M20N4J2v20_diversity.txt <==
1.354718e-08
3.225594e-06
1.584308e-05
0.0001535321
0.0007468673
0.002750675
0.007996792
0.02045619
0.04373759
0.08660374
0.1466593
0.2517413
0.3879459
0.5643052
0.7899818
1.056521
1.299281
1.618212
1.939895
2.224666
2.555005
2.757063
2.919704
3.093702
3.19622
3.253515
3.248563
3.197268
3.115259
2.92384
2.827963
2.64108
2.359466
2.183196
2.03849
1.792586
1.60967
1.433609
1.220007
1.110806
0.9235969
0.7830909
0.6735689
0.5834405
0.4853465
0.4054532
0.3368127
0.2826209
0.2332942
0.188412
0.153726
0.1247276
0.1014201
0.08079678
0.06588037
0.05213083
0.04096572
0.03359819
0.02566849
0.0200508
0.01598218
0.01259189
0.009702063
0.0077281
0.00590917
0.004590842
0.003572441
0.002682363
0.002096642
0.001616342
0.001195796
0.0009258512
0.0006903668
0.0005265045
0.0003765388
0.0002941875
0.0002126548
0.0001607058
0.0001319297
0.0001118259
6.876099e-05
5.991754e-05
3.971533e-05
3.554695e-05
1.990156e-05
2.062889e-05
1.851713e-05
4.838657e-06
6.916753e-06
3.133732e-06
6.423409e-07
1.46578e-06
8.961213e-07
3.750063e-06
1.353779e-06
3.07165e-06
1.390834e-09
5.229604e-15
3.332364e-07
1.337396e-08


==> figure/MIMO/v2MIMOFig4_PDF_M20N4v20.txt <==
1.038056e-07
9.272149e-06
6.860251e-05
0.001113203
0.00572751
0.01851679
0.04810454
0.1038639
0.1900651
0.32984
0.527286
0.7774837
1.077003
1.420351
1.794791
2.176331
2.56236
2.924139
3.246402
3.521564
3.737264
3.902447
3.983468
4.017648
3.972775
3.874273
3.752025
3.577516
3.380933
3.152253
2.882766
2.635108
2.435054
2.203429
1.967979
1.75561
1.547042
1.355055
1.184418
1.027377
0.8843046
0.7602793
0.6493149
0.5522146
0.4650415
0.3918905
0.327795
0.2774346
0.2293095
0.1896879
0.1575734
0.1285315
0.1075815
0.08725323
0.07053311
0.05656974
0.046439
0.03789047
0.03026765
0.02419282
0.01902324
0.01636707
0.01288146
0.01001248
0.008565607
0.00636075
0.005009598
0.004115759
0.003487771
0.002421
0.001754227
0.001428641
0.001079121
0.0009809239
0.000822948
0.0005749651
0.0003902096
0.0003778173
0.0002287626
0.0002975145
0.0001472862
0.0001365352
5.576124e-05
3.458294e-05
3.03264e-05
4.028763e-05
3.547837e-05
2.528882e-05
1.041915e-05
1.9782e-05
2.145514e-05
8.674222e-06
1.922746e-06
1.682664e-05
1.022082e-07
7.169907e-13
1.438585e-07
9.595163e-06
9.413532e-06
1.038017e-07


==> figure/MIMO/v2MIMOFig4_PDF_M50N4J2v20.txt <==
2.78716e-07
4.658984e-05
6.518319e-05
0.0002662752
0.0005625598
0.001488358
0.0023163
0.005168198
0.01130947
0.02134798
0.03925764
0.06959412
0.1165341
0.1897336
0.3005361
0.4525841
0.6715716
0.9494709
1.300647
1.739513
2.257463
2.846924
3.522185
4.241819
5.027714
5.787059
6.544459
7.292521
7.975871
8.5416
9.024535
9.403704
9.575871
9.67913
9.612502
9.494673
9.183643
8.786796
8.318345
7.789517
7.237343
6.600388
5.976784
5.35114
4.685687
4.183739
3.708593
3.215294
2.763934
2.362915
2.000541
1.678024
1.402944
1.159315
0.9575413
0.7803426
0.6324558
0.5110962
0.4091708
0.3272124
0.2630007
0.2077039
0.1584512
0.126631
0.09691894
0.07317449
0.05726483
0.04442761
0.03335624
0.02575072
0.01900757
0.01443967
0.01038187
0.008317194
0.006629582
0.004768976
0.003129859
0.002489283
0.001813898
0.001443259
0.001040888
0.0007504866
0.0006670868
0.000574054
0.0003347699
0.0001992526
0.0001311825
0.0001343099
4.286968e-05
4.071644e-05
5.418481e-05
2.829862e-05
5.587563e-08
3.547271e-08
1.615662e-05
3.582136e-06
1.966326e-11
9.483414e-07
2.226431e-05
2.544421e-07


==> figure/MIMO/v2MIMOFig4_PDF_M50N4J2v20_diversity.txt <==
1.202272e-07
1.0166e-05
9.938727e-06
1.844786e-05
9.187245e-05
0.0001988405
0.0004521717
0.001107663
0.002270718
0.004352607
0.008800234
0.01560469
0.02624405
0.04264082
0.07055485
0.110389
0.1640734
0.238829
0.3388954
0.4709035
0.6301241
0.8257041
1.049871
1.319063
1.609152
1.942542
2.273619
2.620656
2.962398
3.305042
3.623409
3.909471
4.135152
4.333948
4.49597
4.562026
4.565034
4.56401
4.510831
4.359311
4.140272
3.887701
3.64856
3.404006
3.139357
2.873903
2.609788
2.337311
2.072126
1.804679
1.556893
1.336155
1.138506
0.9815307
0.850242
0.7097685
0.6063208
0.5042449
0.4166102
0.3423252
0.2789056
0.2241371
0.1804067
0.145904
0.1171173
0.09245313
0.07258534
0.05726523
0.04450399
0.03394944
0.02680942
0.02094051
0.01535322
0.01156627
0.008776033
0.00681581
0.005171869
0.003902466
0.002795735
0.002148164
0.001505073
0.001156531
0.0007706559
0.0006662117
0.0005107468
0.000313051
0.0001421714
0.0001544617
0.0001103512
0.0001325395
7.659641e-05
5.280447e-05
9.376828e-06
4.618942e-05
2.410979e-05
1.294334e-07
8.977608e-09
6.499981e-06
1.366633e-05
1.202269e-07


==> figure/MIMO/v2MIMOFig4_PDF_M50N4v20.txt <==
1.345134e-07
1.287378e-05
5.198846e-05
0.0001509239
0.0004337393
0.00106569
0.002632152
0.006181357
0.01270908
0.02274822
0.03783034
0.06461704
0.1077063
0.1670012
0.2505231
0.3631704
0.5194033
0.7051318
0.937259
1.211438
1.520409
1.865083
2.25138
2.646357
3.052468
3.456125
3.841723
4.191827
4.49994
4.757337
4.955123
5.078797
5.145518
5.122352
5.06041
4.896861
4.730894
4.476476
4.230264
3.918762
3.611367
3.312191
2.968533
2.664417
2.398141
2.08585
1.795161
1.565459
1.366925
1.166428
0.9728925
0.8122072
0.6899657
0.5724559
0.470476
0.383833
0.3148293
0.2524884
0.2027388
0.1621634
0.1301158
0.1033676
0.08143301
0.06425306
0.05091777
0.03888136
0.02899265
0.0215993
0.01680365
0.01330162
0.01027779
0.007546441
0.005540695
0.004553833
0.003232315
0.002271882
0.001515938
0.001376606
0.001145347
0.0007357873
0.0003675047
0.0004244988
0.0002514689
0.0002228032
0.0001656036
0.0001549283
5.083326e-05
3.390981e-05
5.124238e-05
3.731439e-05
1.612251e-05
2.09742e-05
1.605401e-05
7.641271e-08
1.572048e-06
9.617524e-06
5.917265e-08
8.76643e-06
1.396329e-05
1.344691e-07


==> figure/myData.txt <==
0.002440424
0.01454394
0.02664745
0.03875096
0.05085447
0.06295799
0.0750615
0.08716501
0.09926853
0.111372
0.1234756
0.1355791
0.1476826
0.1597861
0.1718896
0.1839931
0.1960966
0.2082001
0.2203037
0.2324072
0.2445107
0.2566142
0.2687177
0.2808212
0.2929247
0.3050282
0.3171318
0.3292353
0.3413388
0.3534423
0.3655458
0.3776493
0.3897528
0.4018563
0.4139599
0.4260634
0.4381669
0.4502704
0.4623739
0.4744774
0.486581
0.4986844
0.510788
0.5228915
0.534995
0.5470985
0.5592021
0.5713056
0.5834091
0.5955126
0.6076161
0.6197196
0.6318231
0.6439266
0.6560302
0.6681336
0.6802372
0.6923407
0.7044442
0.7165477
0.7286512
0.7407548
0.7528583
0.7649618
0.7770653
0.7891688
0.8012723
0.8133758
0.8254793
0.8375829
0.8496863
0.8617899
0.8738934
0.8859969
0.8981004
0.9102039
0.9223074
0.934411
0.9465144
0.958618
0.9707215
0.982825
0.9949285
1.007032
1.019136
1.031239
1.043343
1.055446
1.06755
1.079653
1.091757
1.10386
1.115964
1.128067
1.140171
1.152274
1.164378
1.176481
1.188585
1.200688


==> figure/properties/dataTest.txt <==
0.380324675324675,0.443774509803922,0.490551181102362,0.526907894736842,0.556242937853107,0.580594059405941
0.382727272727273,0.445980392156863,0.492637795275591,0.528914473684211,0.55816384180791,0.58240099009901
0.38512987012987,0.448235294117647,0.494763779527559,0.530921052631579,0.560056497175141,0.584232673267327
0.387532467532468,0.450490196078431,0.496889763779528,0.532927631578947,0.562005649717514,0.586089108910891
0.389935064935065,0.452794117647059,0.499055118110236,0.534967105263158,0.563926553672316,0.587945544554455

==> figure/properties/v2propertiesFig1_betaCheby.txt <==
-6914.20323027551,-9356.83151964686,-11279.7084989848,-12917.4813968157,-14368.205101856,-15684.0157480236,-16896.5627484771,-18026.7702762748,-19089.3260932509,-20095.0098767242


==> figure/properties/v2propertiesFig1_betaCher.txt <==
0.48
2.24
5.32
9.32
13.96
19.08
24.57
30.35
36.38
42.62


==> figure/properties/v2propertiesFig1_betaMean.txt <==
14
24
34
44
54
64
74
84
94
104


==> figure/properties/v2propertiesFig1_betaPoly.txt <==
0.852685769689877,10.3878392396247,126.549788801487,1541.69203780241,18781.6539397925,228807.385693545,2787444.59437596,33958026.9367807,413693458.074737,5039818054.57802


==> figure/properties/v2propertiesFig2_N12.txt <==
4.19066666666667e-08
3.83866666666667e-08
3.658e-08
3.43733333333333e-08
3.30666666666667e-08
3.24266666666667e-08
3.16866666666667e-08
3.16066666666667e-08
2.98133333333333e-08
3.082e-08
3.04533333333333e-08
2.95733333333333e-08
2.90866666666667e-08
2.95e-08
2.90666666666667e-08
2.96466666666667e-08
2.91866666666667e-08
2.926e-08
2.948e-08
2.76866666666667e-08


==> figure/properties/v2propertiesFig2_N16.txt <==
3.87666666666667e-08
3.632e-08
3.588e-08
3.396e-08
3.37e-08
3.21066666666667e-08
3.108e-08
3.11066666666667e-08
3.058e-08
3.022e-08
2.98266666666667e-08
3.01466666666667e-08
2.95e-08
2.93133333333333e-08
2.842e-08
2.84266666666667e-08
2.86933333333333e-08
2.87333333333333e-08
2.81733333333333e-08
2.74466666666667e-08


==> figure/properties/v2propertiesFig2_N4.txt <==
5.48466666666667e-08
4.63433333333333e-08
4.00366666666667e-08
3.704e-08
3.52333333333333e-08
3.384e-08
3.27433333333333e-08
3.16333333333333e-08
3.129e-08
3.103e-08
3.03766666666667e-08
2.99666666666667e-08
2.99666666666667e-08
3.001e-08
2.94166666666667e-08
2.934e-08
2.94966666666667e-08
2.90933333333333e-08
2.91466666666667e-08
2.85566666666667e-08


==> figure/properties/v2propertiesFig2_N8.txt <==
4.498e-08
4.02466666666667e-08
3.76666666666667e-08
3.53666666666667e-08
3.42266666666667e-08
3.35133333333333e-08
3.236e-08
3.138e-08
3.22866666666667e-08
3.07133333333333e-08
2.976e-08
3.03866666666667e-08
2.876e-08
2.95866666666667e-08
2.902e-08
2.89066666666667e-08
2.89866666666667e-08
2.848e-08
2.894e-08
2.826e-08


==> figure/properties/v2propertiesFig3_LambdaApproxNew_10_6.txt <==
0.0307630553196278,0.0285173916291038,0.103288933715787,0.169993763710707,0.225005857207899,0.270553326861788,0.308850088785718,0.341564813839998,0.369909672707337,0.394770667809675,0.416806299685916,0.436515212208191,0.454281875563989,0.470407697790919,0.485132551965703,0.498649940868077,0.511117872140944,0.522666791010098,0.533405459159474,0.543425375814128,0.552804147657981,0.561608089561647,0.569894254716718,0.577712036106043,0.585104442136497,0.592109121886364,0.598759195994416,0.605083935257272,0.611109318848092,0.616858496602011,0.622352174263653,0.627608936426361,0.632645518737199,0.637477038530489,0.642117191194927,0.646578418137101,0.650872051076256,0.655008436516995,0.65899704354256,0.662846557509927,0.666564961777491,0.6701596092328,0.673637285093093,0.677004262211221,0.680266349922792,0.683428937308512,0.686497031611917,0.68947529244167,0.692368062295078,0.695179393862106


==> figure/properties/v2propertiesFig3_LambdaApproxNew_10_9.txt <==
0.193211036381792,0.000321164522787014,0.0285173916291038,0.078523872267236,0.12688570096532,0.169993763710707,0.207843264240746,0.241119759299563,0.270553326861788,0.296776380738376,0.320307325925381,0.341564813839998,0.360886757682507,0.378547330622559,0.394770667809675,0.409741524652703,0.423613474927398,0.436515212208191,0.448555414009534,0.459826521297928,0.470407697790919,0.480367165737536,0.489764064462258,0.498649940868077,0.507069953885216,0.515063854848387,0.522666791010098,0.529909968416993,0.536821202159713,0.543425375814128,0.549744827190203,0.555799673909324,0.561608089561647,0.567186539047418,0.572549980029409,0.577712036106043,0.582685146273,0.587480694412464,0.592109121886364,0.596580025776822,0.600902244886,0.605083935257272,0.609132636693687,0.613055331515085,0.616858496602011,0.620548149614621,0.624129890141982,0.627608936426361,0.630990158214382,0.634278106208986


==> figure/properties/v2propertiesFig3_Lambda_N4.txt <==
0.0342857142857143
0.0933333333333333
0.156470588235294
0.211818181818182
0.258518518518519
0.298125
0.332027027027027
0.361309523809524
0.387021276595745
0.409807692307692
0.430175438596491
0.448467741935484
0.465074626865672
0.480208333333333
0.494090909090909
0.506890243902439
0.51867816091954
0.529673913043478
0.539948453608247
0.549509803921569
0.558504672897196
0.566964285714286
0.574957264957265
0.582459016393443
0.589606299212598
0.596363636363636
0.602810218978102
0.608943661971831
0.614795918367347
0.620361842105263
0.625700636942675
0.630802469135802
0.635718562874252
0.640406976744186
0.644943502824859
0.649285714285714
0.653475935828877
0.657526041666667
0.661421319796954
0.66519801980198
0.668840579710145
0.672358490566038
0.675760368663595
0.679054054054054
0.682246696035242
0.685344827586207
0.688354430379747
0.691280991735537
0.694129554655871
0.696884920634921


==> figure/properties/v2propertiesFig3_Lambda_N4_eps10_9.txt <==
0.00642857142857143
0.0304166666666667
0.0723529411764706
0.117954545454545
0.160555555555556
0.19859375
0.232432432432432
0.262380952380952
0.289255319148936
0.313365384615385
0.335175438596491
0.35491935483871
0.372985074626866
0.389583333333333
0.404935064935065
0.419085365853659
0.432298850574713
0.444565217391304
0.456082474226804
0.466862745098039
0.477009345794393
0.4865625
0.495598290598291
0.504180327868852
0.512283464566929
0.520037878787879
0.527372262773723
0.534401408450704
0.54108843537415
0.5475
0.553662420382166
0.559537037037037
0.565209580838323
0.570639534883721
0.575875706214689
0.580906593406593
0.585748663101604
0.590442708333333
0.59497461928934
0.599331683168317
0.603574879227053
0.607665094339623
0.611635944700461
0.615472972972973
0.61920704845815
0.622823275862069
0.626329113924051
0.629752066115703
0.633076923076923
0.636309523809524


==> figure/properties/v2propertiesFig3_Lambda_N8.txt <==
0.0983333333333333
0.15
0.202105263157895
0.248333333333333
0.288448275862069
0.322941176470588
0.353076923076923
0.379545454545455
0.402959183673469
0.423888888888889
0.44271186440678
0.459765625
0.475289855072464
0.489527027027027
0.502658227848101
0.514761904761905
0.526011235955056
0.536489361702128
0.546262626262626
0.555432692307692
0.564036697247706
0.57219298245614
0.579831932773109
0.587096774193548
0.593992248062015
0.600559701492537
0.606762589928058
0.612708333333333
0.618389261744966
0.623798701298701
0.628993710691824
0.633963414634146
0.638727810650888
0.643304597701149
0.647737430167598
0.651983695652174
0.656058201058201
0.66
0.663819095477387
0.6675
0.671076555023923
0.674509345794392
0.677853881278539
0.681071428571429
0.684213973799127
0.687264957264957
0.690209205020921
0.693073770491803
0.695863453815261
0.698582677165354


==> figure/properties/v2propertiesFig3_Lambda_N8_eps10_9.txt <==
0.0416666666666667
0.0735714285714286
0.113157894736842
0.153541666666667
0.190862068965517
0.224558823529412
0.255
0.282159090909091
0.306734693877551
0.328981481481481
0.349152542372881
0.367578125
0.384565217391304
0.400202702702703
0.414620253164557
0.428095238095238
0.44061797752809
0.452340425531915
0.463333333333333
0.473653846153846
0.483394495412844
0.492587719298246
0.501302521008403
0.509556451612903
0.517403100775194
0.524850746268657
0.531978417266187
0.538784722222222
0.545302013422819
0.551525974025974
0.55748427672956
0.563231707317073
0.568727810650888
0.574022988505747
0.579134078212291
0.584048913043478
0.588783068783069
0.593350515463917
0.597788944723618
0.602058823529412
0.606196172248804
0.610210280373832
0.614086757990868
0.617857142857143
0.621528384279476
0.625064102564103
0.628514644351464
0.631864754098361
0.635140562248996
0.638307086614173


==> figure/properties/v2propertiesFig4.txt <==
0.380324675324675,0.443774509803922,0.490551181102362,0.526907894736842,0.556242937853107,0.580594059405941
0.382727272727273,0.445980392156863,0.492637795275591,0.528914473684211,0.55816384180791,0.58240099009901
0.38512987012987,0.448235294117647,0.494763779527559,0.530921052631579,0.560056497175141,0.584232673267327
0.387532467532468,0.450490196078431,0.496889763779528,0.532927631578947,0.562005649717514,0.586089108910891
0.389935064935065,0.452794117647059,0.499055118110236,0.534967105263158,0.563926553672316,0.587945544554455
0.392402597402597,0.455098039215686,0.501220472440945,0.53703947368421,0.565875706214689,0.58980198019802
0.39487012987013,0.457401960784314,0.503385826771654,0.539111842105263,0.567853107344633,0.591683168316832
0.397337662337662,0.459705882352941,0.505590551181102,0.541184210526316,0.569830508474576,0.593589108910891
0.399805194805195,0.462058823529412,0.507834645669291,0.543289473684211,0.57183615819209,0.595495049504951
0.402337662337662,0.464460784313726,0.51003937007874,0.545394736842105,0.573841807909605,0.59740099009901
0.404935064935065,0.466862745098039,0.512283464566929,0.5475,0.575875706214689,0.599331683168317
0.407467532467532,0.469264705882353,0.514566929133858,0.549671052631579,0.577909604519774,0.601287128712871
0.410064935064935,0.471666666666667,0.516850393700787,0.551809210526316,0.579971751412429,0.603242574257426
0.412727272727273,0.474117647058824,0.519133858267717,0.554013157894737,0.582033898305085,0.605222772277228
0.415324675324675,0.476617647058824,0.521456692913386,0.556184210526316,0.584124293785311,0.607227722772277
0.418051948051948,0.479117647058824,0.523818897637795,0.558388157894737,0.586214689265537,0.609232673267327
0.420714285714286,0.481617647058824,0.526181102362205,0.560625,0.588333333333333,0.611237623762376
0.423441558441559,0.484166666666667,0.528543307086614,0.562894736842105,0.590480225988701,0.613292079207921
0.426168831168831,0.48671568627451,0.530944881889764,0.565131578947368,0.592627118644068,0.615346534653465
0.428961038961039,0.489264705882353,0.533346456692913,0.567434210526316,0.594774011299435,0.61740099009901
0.431753246753247,0.491862745098039,0.535787401574803,0.569736842105263,0.596977401129944,0.61950495049505
0.434545454545455,0.494509803921569,0.538267716535433,0.572039473684211,0.599180790960452,0.621584158415842
0.437402597402597,0.497156862745098,0.540748031496063,0.574375,0.60138418079096,0.623712871287129
0.44025974025974,0.499852941176471,0.543267716535433,0.576743421052632,0.60364406779661,0.625841584158416
0.443181818181818,0.502549019607843,0.545787401574803,0.579144736842105,0.60590395480226,0.627995049504951
0.446103896103896,0.505245098039216,0.548307086614173,0.581546052631579,0.60816384180791,0.630173267326733
0.449090909090909,0.507990196078431,0.550905511811024,0.583947368421053,0.610480225988701,0.632376237623762
0.452077922077922,0.51078431372549,0.553503937007874,0.586414473684211,0.612796610169491,0.634579207920792
0.45512987012987,0.513578431372549,0.556102362204724,0.588881578947368,0.615141242937853,0.636806930693069
0.458181818181818,0.516421568627451,0.558740157480315,0.591348684210526,0.617485875706215,0.639059405940594
0.461233766233766,0.519264705882353,0.561417322834646,0.593881578947368,0.619858757062147,0.641311881188119
0.464350649350649,0.522156862745098,0.564094488188976,0.596414473684211,0.62225988700565,0.643613861386139
0.467532467532468,0.525049019607843,0.566850393700787,0.598947368421053,0.624689265536723,0.645915841584158
0.470714285714286,0.528039215686275,0.569566929133858,0.601546052631579,0.627146892655367,0.648242574257426
0.473961038961039,0.530980392156863,0.572362204724409,0.604144736842105,0.629604519774011,0.650594059405941
0.477207792207792,0.534019607843137,0.575157480314961,0.606776315789474,0.632090395480226,0.652970297029703
0.480519480519481,0.537058823529412,0.577992125984252,0.609440789473684,0.634632768361582,0.655371287128713
0.483831168831169,0.540098039215686,0.580826771653543,0.612138157894737,0.637175141242938,0.65779702970297
0.487207792207792,0.543235294117647,0.583740157480315,0.614835526315789,0.639717514124294,0.660222772277228
0.490649350649351,0.546372549019608,0.586653543307087,0.617598684210526,0.642316384180791,0.66269801980198
0.494090909090909,0.549509803921569,0.589606299212598,0.620361842105263,0.644943502824859,0.66519801980198
0.497597402597403,0.552745098039216,0.59259842519685,0.623157894736842,0.647598870056497,0.66769801980198
0.501103896103896,0.555980392156863,0.595590551181102,0.625986842105263,0.650254237288136,0.670247524752475
0.504675324675325,0.559264705882353,0.598661417322835,0.628848684210526,0.652966101694915,0.672821782178218
0.508311688311688,0.562598039215686,0.601732283464567,0.631743421052632,0.655706214689266,0.675420792079208
0.512012987012987,0.56593137254902,0.60488188976378,0.634671052631579,0.658474576271186,0.678044554455446
0.515714285714286,0.569362745098039,0.608031496062992,0.637631578947368,0.661271186440678,0.680717821782178
0.519480519480519,0.572794117647059,0.611220472440945,0.640625,0.66409604519774,0.683391089108911
0.523311688311688,0.576274509803922,0.614448818897638,0.643651315789474,0.666949152542373,0.686113861386139
0.527142857142857,0.579852941176471,0.617716535433071,0.646743421052632,0.669858757062147,0.688861386138614
0.531038961038961,0.58343137254902,0.621062992125984,0.64983552631579,0.672768361581921,0.691658415841584
0.535064935064935,0.587058823529412,0.624409448818898,0.652960526315789,0.675734463276836,0.694455445544554
0.539090909090909,0.590735294117647,0.627795275590551,0.656151315789474,0.678757062146893,0.69730198019802
0.543181818181818,0.594460784313726,0.631259842519685,0.659375,0.681779661016949,0.70019801980198
0.547272727272727,0.598235294117647,0.634763779527559,0.662664473684211,0.684858757062147,0.703118811881188
0.551493506493507,0.602058823529412,0.638307086614173,0.665953947368421,0.687994350282486,0.706089108910891
0.555779220779221,0.60593137254902,0.641889763779528,0.669309210526316,0.691158192090396,0.709084158415842
0.56012987012987,0.609901960784314,0.645551181102362,0.672730263157895,0.694350282485876,0.712128712871287
0.564545454545455,0.613872549019608,0.649212598425197,0.676184210526316,0.697627118644068,0.715222772277228
0.569025974025974,0.617941176470588,0.652992125984252,0.679671052631579,0.70090395480226,0.718341584158416
0.573571428571429,0.622058823529412,0.656771653543307,0.683223684210526,0.704265536723164,0.721509900990099
0.578181818181818,0.626274509803922,0.660669291338583,0.686842105263158,0.707655367231638,0.724727722772277
0.582857142857143,0.630539215686274,0.664606299212598,0.690493421052632,0.711101694915254,0.727995049504951
0.587662337662338,0.634852941176471,0.668582677165354,0.694243421052632,0.714604519774011,0.731311881188119
0.592532467532468,0.639264705882353,0.672637795275591,0.698026315789474,0.71816384180791,0.73470297029703
0.597467532467532,0.643774509803922,0.676771653543307,0.701875,0.721779661016949,0.738118811881188
0.602532467532468,0.648333333333333,0.680984251968504,0.705789473684211,0.725480225988701,0.741608910891089
0.607727272727273,0.652990196078431,0.685236220472441,0.709769736842105,0.729209039548023,0.745148514851485
0.612922077922078,0.657745098039216,0.689606299212598,0.713815789473684,0.733022598870056,0.748762376237624
0.618311688311688,0.662549019607843,0.694055118110236,0.717960526315789,0.736920903954802,0.752450495049505
0.623766233766234,0.6675,0.698582677165354,0.722171052631579,0.740875706214689,0.756188118811881
0.629350649350649,0.6725,0.703188976377953,0.726447368421053,0.744915254237288,0.76
0.635064935064935,0.677647058823529,0.707913385826772,0.730855263157895,0.749011299435028,0.763886138613861
0.640909090909091,0.682892156862745,0.712716535433071,0.735328947368421,0.753220338983051,0.767871287128713
0.646883116883117,0.68828431372549,0.717637795275591,0.739901315789474,0.757514124293785,0.771930693069307
0.652987012987013,0.693774509803922,0.722677165354331,0.744572368421053,0.761892655367232,0.776064356435644
0.659285714285714,0.699411764705882,0.727834645669291,0.749342105263158,0.76638418079096,0.780321782178218
0.665714285714286,0.705196078431373,0.733110236220472,0.754243421052632,0.770988700564972,0.784653465346535
0.672337662337662,0.711127450980392,0.738543307086614,0.759276315789474,0.775706214689266,0.789108910891089
0.679155844155844,0.717205882352941,0.744094488188976,0.764440789473684,0.780536723163842,0.793663366336634
0.686103896103896,0.72343137254902,0.749803149606299,0.769736842105263,0.785508474576271,0.798366336633663
0.693311688311688,0.729901960784314,0.755708661417323,0.775197368421053,0.790621468926554,0.803193069306931
0.700779220779221,0.73656862745098,0.761771653543307,0.780822368421053,0.795875706214689,0.808168316831683
0.708506493506494,0.74343137254902,0.768031496062992,0.786644736842105,0.801299435028249,0.813292079207921
0.716428571428571,0.750539215686275,0.774527559055118,0.792631578947368,0.806920903954802,0.818564356435644
0.72474025974026,0.757892156862745,0.781220472440945,0.798848684210526,0.81274011299435,0.824059405940594
0.733311688311688,0.765539215686275,0.788228346456693,0.805296052631579,0.818757062146893,0.829752475247525
0.742272727272727,0.773529411764706,0.795472440944882,0.812006578947368,0.825028248587571,0.835668316831683
0.751688311688312,0.781862745098039,0.803070866141732,0.819013157894737,0.831581920903955,0.841831683168317
0.761493506493506,0.790588235294118,0.810984251968504,0.826348684210526,0.838418079096045,0.848267326732673
0.771883116883117,0.799803921568627,0.819330708661417,0.834046052631579,0.845621468926554,0.855049504950495
0.782857142857143,0.809509803921569,0.828188976377953,0.842203947368421,0.853248587570621,0.862227722772277
0.794545454545455,0.819852941176471,0.83755905511811,0.850855263157895,0.861327683615819,0.869826732673267
0.807077922077922,0.83093137254902,0.84759842519685,0.860131578947368,0.869971751412429,0.877945544554455
0.820714285714286,0.842941176470588,0.858503937007874,0.870131578947368,0.879293785310734,0.886732673267327
0.835584415584416,0.856078431372549,0.870393700787402,0.88108552631579,0.889491525423729,0.896336633663366
0.852272727272727,0.870735294117647,0.883622047244094,0.893289473684211,0.900847457627119,0.907004950495049
0.871363636363636,0.887549019607843,0.898818897637795,0.907236842105263,0.913841807909605,0.919207920792079
0.894285714285714,0.907647058823529,0.916968503937008,0.923914473684211,0.929350282485876,0.933762376237624
0.92461038961039,0.93421568627451,0.940905511811024,0.945888157894737,0.949774011299435,0.952920792079208
0.999935064935065,0.999950980392157,0.99996062992126,0.999967105263158,0.999971751412429,0.999975247524753


==> figure/properties/v2propertiesFig5.txt <==
0.621960784313726,0.491764705882353,0.402352941176471,0.233725490196078
0.72343137254902,0.622058823529412,0.549509803921569,0.402352941176471
0.77078431372549,0.684705882352941,0.622091503267974,0.491895424836601
0.799803921568627,0.72343137254902,0.6675,0.549509803921569
0.819882352941176,0.750509803921569,0.699411764705882,0.590705882352941
0.83483660130719,0.770816993464052,0.723464052287582,0.622091503267974
0.846582633053221,0.786806722689076,0.742436974789916,0.64703081232493
0.856102941176471,0.799803921568627,0.757892156862745,0.6675
0.864030501089325,0.810631808278867,0.77082788671024,0.684705882352941
0.870764705882353,0.819882352941176,0.781862745098039,0.69943137254902
0.876577540106952,0.827860962566845,0.791426024955437,0.712210338680927
0.881666666666667,0.834852941176471,0.799803921568627,0.723464052287582
0.886168929110106,0.84105580693816,0.807224736048266,0.733469079939668
0.890182072829132,0.846582633053221,0.813879551820728,0.742436974789916
0.893803921568627,0.851581699346405,0.819882352941177,0.750535947712418
0.897083333333333,0.856102941176471,0.82531862745098,0.757904411764706
0.900080738177624,0.860242214532872,0.830288350634371,0.764648212226067
0.902821350762527,0.864030501089325,0.834858387799564,0.770838779956427
0.905345717234262,0.867533539731682,0.8390608875129,0.77656346749226
0.907686274509804,0.870764705882353,0.842960784313726,0.781872549019608

